Optimizing Feature Set for Click-Through Rate Prediction

Click-through prediction (CTR) models transform features into latent vectors and enumerate possible feature interactions to improve performance based on the input feature set. Therefore, when selecting an optimal feature set, we should consider the influence of both feature and its interaction. However, most previous works focus on either feature field selection or only select feature interaction based on the fixed feature set to produce the feature set. The former restricts search space to the feature field, which is too coarse to determine subtle features. They also do not filter useless feature interactions, leading to higher computation costs and degraded model performance. The latter identifies useful feature interaction from all available features, resulting in many redundant features in the feature set. In this paper, we propose a novel method named OptFS to address these problems. To unify the selection of feature and its interaction, we decompose the selection of each feature interaction into the selection of two correlated features. Such a decomposition makes the model end-to-end trainable given various feature interaction operations. By adopting feature-level search space, we set a learnable gate to determine whether each feature should be within the feature set. Because of the large-scale search space, we develop a learning-by-continuation training scheme to learn such gates. Hence, OptFS generates the feature set only containing features which improve the final prediction results. Experimentally, we evaluate OptFS on three public datasets, demonstrating OptFS can optimize feature sets which enhance the model performance and further reduce both the storage and computational cost.

==> camera-ready.txt <==
1. KDD12 result in other tables
2. private dataset


==> rebuttal.txt <==
To all reviewers:
Thank you very much for carefully reviewing our manuscript and the encouraging comments. We hope that our explanation can fully address your concerns. We'll first answer some general questions and then discuss each of the reviewers' comments individually.

GQ1: "Typos, figure illustration and minors"
We have reviewed the full text carefully and revised these minors. Also, we've revised and enriched the manuscript based on the reviewers' comments.

GQ2: "Private dataset"
Here "private dataset" indicates "product dataset". We omit it due to the page limit. This dataset's result also proves OptFS's effectiveness. We will include the result in appendix after acceptance.

GQ3: "Improvement not always statistically significant"
As Reviewer 2 states, we carefully tune hyper-parameters and got strong baselines. OptFS can significantly improve upon that in 7/12 cases, as shown in Table 2. For the rest, OptFS can achieve comparable results with fewer features. Such observations, together with strong baselines, could prove the effectiveness of OptFS, which is critical in commercial advertisement.

GQ4: "KDD12 only in Table 2"
In the previous works(AutoField/AdaFS/AutoFIS), Criteo and Avazu are the pre-dominant datasets. Combined with the page limit, we use Criteo and Avazu as representatives for case and ablation studies. We will include KDD12's results after acceptance.

Reviewer1:
We thank for detailed suggestions. AutoFIS is selected as the only baseline, given it is the only open-sourced one. 

Reviewer2:
We have carefully revised our statements and tables to be more accurate. 

Figure 6(a) plots the mutual information of each field toward final predictions. The reviewer correctly points out that each field is contributing. However, three comparison methods select the feature fields, which inevitably discard useful feature values. This proves the necessity of OptFS and explains the strong performance of backbone models.

We will open-source these baselines once accepted.

Reviewer3:
We will add the analysis of feature selection processes in appendix. 

In the experiment, we omit tree-based methods, as AutoField outperforms them in the original paper consistently.

The rapid changes in feature ratios over AutoField are likely due to its field-level selection. Specifically, some datasets' distribution of feature values over fields is not balanced. The feature ratio may change rapidly if one field is included/excluded. We will include these explanations once accepted.

In the reviewer's example, "color" indicates feature field(field), and "red/yellow" indicates feature values(features). Directly applying field-level methods to select features and feature interactions introduce many parameters which are impossible to handle directly. In OptFS, we introduce the decomposition design in Sec2.3 to reduce the parameters and learning by continuation in Sec2.4 for efficient training.

Reviewer4:
It is common practice to discretize numerical features for better performance. However, OptFS can be easily extended to datasets with numerical features.

We thank the reviewer for listing all minors. We will carefully revise them once accepted. 

Meta-reviewer:
We thank the meta-reviewer for pointing out our flaws. Hopefully, our reply can address the concerns of the reviewers. We believe all revision points can be fixed. We will revise the manuscripts accordingly. 

